Astrophysical Jets in Relativistic Regime : Thermal and Radiative Driving

We study the efficiency of radiation in driving jets around black holes. Including general relativity for the radiation driving, we also show that the radiation field is affected by strong gravitational field in non linear manner, making general relativistic analysis more significant. We obtained internal shocks in jets close to the base, as a result of non-conical cross section and nature of radiation field on jet dynamics. Theoretical evidence of internal shocks is significant, as these are required to explain high energy tail of the spectra of radio sources. Under thermal and radiative driving, jets with electron-positron composition are obtained to be achieving relativistic speeds up to Lorentz factors $\gamma \sim 10$ while for electron-proton composition it is $\gamma \sim 2$ for luminous discs. We also showed that extragalactic jets around AGNs are faster than those around microquasars. We obtain that through Compton scattering, relativistic jets generated with non relativistic temperatures, are efficiently heated by temperatures up to $T \sim 10^{11-12} \rm K$. Further, we obtained transonic solutions with relativistic terminal speeds, for bound state of the jet at the base (that is, generalized Bernoulli parameter $E < 1$), where gravity is dominant over thermal driving. In Thomson scattering regime no transonic solutions could be obtained. This shows that radiation, in fact, has greater role as it not only accelerates the unbound matter of the jets, but the acceleration is effective even in absence of any other accelerating agent such as thermal acceleration. A detailed analysis of dependence of jet variables upon various parameters like plasma composition, magnetic pressure in the disc, luminosity, accretion rate, jet geometry and jet launching energy etc, is carried out.

==> corrections_set.txt <==
Corrections for referee report:
1. Chapter 3, Last paragraph , few lines added (p.20-21)
2. Sec 5.3.2.2 lines 3-6 : text added (P. 46)
3. Fig. 5.8 : Caption corrected (p. 53)
4. Abstract : commas added in the text, Comptonization => Compton, added 'even', removed 'in fact' from line 12, p. (xiv)
5. Lines 4,6 below equation 5.10 : Italic font style corrected for MeV, TeV, KeV
6. Section 8.1.6 and last line of section 7.3 : Italic  font style corrected for 'K' (Kelvin). Also in appendix 'A', around equation A.5, italic font from the unit of 's' has been corrected.
7. Three new references added in the text (Nakayama, K., 1992, Nakayama, K., 1993 and Nobuta, K., & Hanawa, T., 1994) (p.108)

Other corrections :
1. In publication (p. xi) : Impact factor of first publication changed from 5.194 to 4.952. (Year of acceptance of the paper)
2. In publication (p. xii) : Particulars of fifth publication are added as the paper is published now, status of which was submitted at the submission time of the thesis.

